Determining Generic Point Configurations From Unlabeled Path or Loop Lengths

Let $\mathbf{p}$ be a configuration of $n$ points in $\mathbb{R}^d$ for some $n$ and some $d \ge 2$. Each pair of points defines an edge, which has a Euclidean length in the configuration. A path is an ordered sequence of the points, and a loop is a path that has the same endpoints. A path or loop, as a sequence of edges, also has a Euclidean length. In this paper, we study the question of when $\mathbf{p}$ will be uniquely determined (up to an unknowable Euclidean transform) from a given set of path or loop lengths. In particular, we consider the setting where the lengths are given simply as a set of real numbers, and are not labeled with the combinatorial data describing the paths or loops that gave rise to the lengths. Our main result is a condition on the set of paths or loops that is sufficient to guarantee such a unique determination. We also provide an algorithm, under a real computational model, for performing a reconstruction of $\mathbf{p}$ from such unlabeled lengths. To obtain our results, we introduce a new family of algebraic varieties which we call the unsquared measurement varieties. The family is parameterized by the number of points $n$ and the dimension $d$, and our results follow from a complete characterization of the linear automorphisms of these varieties for all $n$ and $d$. The linear automorphisms for the special case of $n = 4$ and $d = 2$ correspond to the so-called Regge symmetries of the tetrahedron.

==> figs/2flips_v2_latex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2flips_v2_latex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324.42626953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22231539)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{2flips_v2_latex.pdf}}%
    \put(-0.07266364,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_1$\end{minipage}}}%
    \put(0.75889349,0.22757297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_3$\end{minipage}}}%
    \put(0.46316345,0.22757297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_2$\end{minipage}}}%
    \put(0.46316345,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_2$\end{minipage}}}%
    \put(0.75889349,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_3$\end{minipage}}}%
    \put(0.68651326,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_4$\end{minipage}}}%
    \put(-0.07266364,0.22993801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_1$\end{minipage}}}%
    \put(0.53555446,0.22757297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_4$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/ellipses_latex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ellipses_latex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1001.42327256bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33781951)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ellipses_latex.pdf}}%
    \put(-0.00229662,0.12460554){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1624815\unitlength}\centering $\frac{w_5 -l_{ij}}{2}$\end{minipage}}}%
    \put(0.19660355,0.11616043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24548461\unitlength}\centering $\frac{w_6 -l_{ik}}{2}$\end{minipage}}}%
    \put(0.13377893,0.08517595){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_i$\end{minipage}}}%
    \put(-0.01001643,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_j$\end{minipage}}}%
    \put(0.27757428,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_k$\end{minipage}}}%
    \put(0.11509564,0.24021244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\x$\end{minipage}}}%
    \put(0.14762078,0.15943605){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\frac{w_4}{2}$\end{minipage}}}%
    \put(0.65131858,0.09156685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_i$\end{minipage}}}%
    \put(0.47876415,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_j$\end{minipage}}}%
    \put(0.76635485,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_k$\end{minipage}}}%
    \put(0.59109441,0.22103973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\x$\end{minipage}}}%
    \put(0.64443063,0.16159796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $w_4$\end{minipage}}}%
    \put(0.44788179,0.12579178){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $w_5$\end{minipage}}}%
    \put(0.84540174,0.11937235){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $w_6$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> magma/L24.txt <==
/****************************************************************************/
/* Properties of varieties L24 and L35                                      */
/*                                                                          */
/* To run, launch magma and type: load "<yourpath>/L24.txt"                 */
/*                                                                          */
/* Accompanies manuscript:                                                  */
/*  I. Gkioulekas, S. J. Gortler, L. Theran, and T. Zickler, "Determining   */
/*  Generic Point Configurations From Unlabeled Path or Loop Lengths,"      */
/*  2017.                                                                   */
/*                                                                          */
/* Running time: about 15 minutes on a 2.5GHz Intel Core i7.  Almost all    */
/*   of it is spent on the variety calculations for Fano-2 of L24.          */
/* Memory requirements: just under 1GB                                      */
/*                                                                          */
/* v0.1, Aug 2017                                                           */
/****************************************************************************/

PQ6<l12, l13, l23, l14, l24, l34> := 
    PolynomialRing(RationalField(), 6, "grevlex");

// Variety L24 is defined by vanishing of this polynomial
detL := Determinant(RMatrixSpace(PQ6,3,3) ! 
        [2*l14^2, (l14^2 + l24^2 - l12^2), (l14^2 + l34^2 - l13^2),
        (l14^2 + l24^2 - l12^2), 2*l24^2, (l24^2 + l34^2 - l23^2),
        (l14^2 + l34^2 - l13^2), (l24^2 + l34^2 - l23^2), 2*l34^2]
        );
print "\nVariety L24 is defined by the vanishing of this polynomial:";
detL;

// Verify that this polynomial generates a radical ideal
L24 := ideal< PQ6 | detL >;
print "\nWitness that it generates a radical ideal:", IsRadical(L24);
    
// singular locus is zero set of detL and its derivatives
singSet := Append(Eltseq(JacobianMatrix([detL])),detL);

// Singular locus of the variety L24
singL24 := ideal<PQ6 | singSet >;

/****************************************************************************/
/* Describe singular locus                                                  */
/****************************************************************************/

// Decompose singular locus into irreducible components.
// Could use primary decomposition
// Q := PrimaryDecomposition(singL24);
// but since singL24 is radical  (IsRadical(singL24) returns True), can
//    instead use radical decomposition, which is 6x faster
Q := RadicalDecomposition(singL24);

// The singular locus is the union of 60 3D subspaces
print "\nNumber of components comprising singular locus: ", #Q;
print "Verify that each is a 3D linear space: ", 
&and [Degree(q) eq 1 and Dimension(q) eq 3 : q in Q];

// Create linear system and basis representations of the 3D subspaces, and
//   calculate the 1D subspaces defined by intersections of pairs and triples
//   of these 3D subspaces.
S3coefs := {@ @};  // indexed set of linear systems defining each subspace
S3 := {@ @};       // indexed set of 3D subspaces
for i in [1..#Q] do

    Include(~S3coefs, KMatrixSpace(RationalField(),3,6) ! 
        [Coefficient(Basis(Q[i])[r],k,1) : k in [1..6], r in [1..3]]);

    Include(~S3,Kernel(Transpose(S3coefs[i])));

end for;

// Witness that the counts of the 3D subspace types are respectively
//   32, 24, and 4 for types I, II, and III. Note that the type (I,II,III) 
//   is distinguished by the number of non-zero elements (resp. 9,5,3) in 
//   the coefficient matrix for the defining linear system 
print "\nWitness the number of each 3D subspace type (I,II,III):",
<#[ i : i in [1..#S3] | NumberOfNonZeroEntries(S3coefs[i]) eq 9],
#[ i : i in [1..#S3] | NumberOfNonZeroEntries(S3coefs[i]) eq 5],
#[ i : i in [1..#S3] | NumberOfNonZeroEntries(S3coefs[i]) eq 3]>;

// 1D subspaces from intersections of pairs and triples of the 3D subspaces
S1 := {@ S3[i] meet S3[j] meet S3[k] : 
        i in [j..#S3], j in [k..#S3], k in [1..#S3] | 
        Dimension(S3[i] meet S3[j] meet S3[k]) eq 1 @};

// Witness that the counts of the 1D subspace types are respectively
//   6, 24, and 16 for types I, II, and III. Note that the type (I,II,III) 
//   is distinguished by the number of non-zero elements (resp. 1,4,3) in 
//   the spanning vector. 
print "\nWitness the number of each 1D subspace type (I,II,III):",
<#[ i : i in [1..#S1] | NumberOfNonZeroEntries(Basis(S1[i])[1]) eq 1],
#[ i : i in [1..#S1] | NumberOfNonZeroEntries(Basis(S1[i])[1]) eq 4],
#[ i : i in [1..#S1] | NumberOfNonZeroEntries(Basis(S1[i])[1]) eq 3]>;

/****************************************************************************/
/* Create 3-1 incidence structure and find its automorphisms. "Points"      */
/* are 3D subspaces; "blocks" are 1D subspaces; and incidence iff dimension */
/* of intersection is equal to one.                                         */
/****************************************************************************/

g := IncidenceStructure< {@ x : x in [1..#S3] @} | 
    RMatrixSpace(IntegerRing(),#S3,#S1) ! 
    [Dimension(S3[i] meet S1[j]) : j in [1..#S1], i in [1..#S3]] >;
G := IncidenceGraph(g);  // associated bipartite graph

// automorphisms of bipartite graph 
autG := AutomorphismGroup(G);

print "\nThe 3/1 graph has", #autG, "automorphisms and", 
    NumberOfGenerators(autG), "generators.";

/****************************************************************************/
/* Each generator of the graph automorphism group induces a linear map      */
/* from Q6 to Q6. Calculate these linear maps, and verify that they do not  */
/* change the polynomial defining L24.                                      */
/****************************************************************************/

print "Check that each generator is consistent with a linear automorphism of",
    " L24:";

// For each generator, compute associated linear map by accumulating 
// linear constraints from implied mappings of 3D subspaces. 
genmaps := [];  // one linear automorphism for each generator in autG
for i in [1..NumberOfGenerators(autG)] do 
    
    // For each of the 60 3D subspaces, there are nine homogeneous linear
    //    constraints implied by 3D subspace S3[i] being mapped to 
    //    S3[i^g] by generator g. Accumlated these constraints 
    //    into a 540x36 matrix
    mapconstraints3 :=  
        KMatrixSpace(RationalField(),#S3 * 9,36) !
        [KroneckerProduct(S3coefs[j][r], BasisMatrix(S3[Image(autG.i,j)])[s]) : 
        r in [1..3], s in [1..3], j in [1..#S3]];

    // the linear map is the kernel of this constraint matrix
    genmaps[i] := 
        RMatrixSpace(PQ6,6,6) ! 
        Eltseq(Basis(Nullspace(Transpose(mapconstraints3)))[1]);

    // these are only defined up to scale, so make the first row norm 
    // be one
    // genmaps[i] := 
    //     genmaps[i] / Max([&+(Eltseq(genmaps[i][r])) : r in [1..6]]);
    genmaps[i] := genmaps[i] / Sqrt(Norm(genmaps[i][1]));
    
    // pull the linear map through the polynomial that defines L24
    mappedl := 
        (RSpace(PQ6,6) ! [l12,l13,l23,l14,l24,l34])*Transpose(genmaps[i]);
    h := hom< PQ6 -> PQ6 | Eltseq(mappedl)>;

    // witness that this has not changed that polynomial
    print "\nGenerator", i, ":";
    print "The implied linear transform of C6 is:";
    RSpace(PQ6,6) ! [l12,l13,l23,l14,l24,l34], " -> ", mappedl;
    //print "which yields polynomial:";
    //h(detL);    
    print "Verify that it is equal (up to scale) to original polynomial:", 
    detL/LeadingCoefficient(detL) eq h(detL)/LeadingCoefficient(h(detL));

end for;

/****************************************************************************/
/* Within  the set of linear automorphisms, find the largest subset M such  */
/* that for all m in M, the matrix N*m has only non-negative entries.       */
/****************************************************************************/

// test non-negativity under I, N1 and N2 
N1 := KMatrixSpace(RationalField(),6,6) !
    [2,0,0,0,0,0,
     0,2,0,0,0,0,
     0,0,0,2,0,0,
     1,1,1,0,0,0,
     1,0,0,1,1,0,
     0,1,0,1,0,1];

N2 := KMatrixSpace(RationalField(),6,6) !
    [1,0,0,0,0,0,
     0,1,0,0,0,0,
     0,0,1,0,0,0,
     0,0,0,2,0,0,
     1,0,0,1,1,0,
     0,1,0,1,0,1];

// We can speed up the tests using a matrix group. OK to do this because
//   Magma happens to be able to detect that the group is finite 
//   (i.e., IsFinite(autgrp) returns true)
autgrp := MatrixGroup< 6, RationalField() | 
    [RMatrixSpace(RationalField(),6,6) ! m : m in genmaps]>;
mapsnn := {@ m : m in autgrp | Min(Eltseq(m)) ge 0 @};
mapsN1nn := {@ m : m in autgrp | Min(Eltseq(N1*m)) ge 0 @};
mapsN2nn := {@ m : m in autgrp | Min(Eltseq(N2*m)) ge 0 @};

// To test whether these non-negative measurements are vertex permutations, 
// we can build the vertex permutation matrix group (requires two generators)
// and test for membership
vperms := MatrixGroup<6,Rationals() | 
            PermutationMatrix(Rationals(),    // vertex perm (p1,p2)
                Sym(6) ! [1, 3, 2, 5, 4, 6]),   
            PermutationMatrix(Rationals(),    // vertex perm (p1,p2,p3,p4)
                Sym(6) ! [3,5,6,1,2,4])
            >;

// witness that all of these non-negative linear maps are vertex permutations
print "\nFinding non-negative linear automorphisms."; 
print "Number non-negative is: ", #mapsnn;
print "Verify they are vertex permutations:",
Isetset(mapsN1nn) subset vperms;

print "\nFinding non-negative linear automorphisms under N1 and N2."; 
print "Number non-negative under N1 is: ", #mapsN1nn;
print "Verify they are vertex permutations:",
Isetset(mapsN1nn) subset vperms;

print "Number non-negative under N2 is: ", #mapsN2nn;
print "Verify they are vertex permutations:",
Isetset(mapsN2nn) subset vperms;

/****************************************************************************/
/* Compare to the Weyl group D6                                             */
/****************************************************************************/

// There are three orbits of the bipartite graph Gamma. One of them consists
// of thirty 1D subspaces from S1. For convenience, store these in a new
// variable.
S1sub := {S1[i-60] : i in [IntegerRing() ! 
    i : i in [ s : s in Orbits(autG) | #s eq 30][1]]};

// Set phi of 60 vectors from these 30
phi := 
    {@ BasisMatrix(s)[1] : s in S1sub @} join {@ -BasisMatrix(s)[1] : 
    s in S1sub @};
phi := {@ 2*s/ IntegerRing() ! Sqrt((s,s)) : s in phi @};

// The set of reflections across the hyperplanes orthogonal to
// these 1D subspaces generates a reflection group. To show it is isomorphic
// to Weyl D6, we verify that phi is a root system.
//   a) verify set phi closed under reflection
count := 0;
for v in phi do
    // reflection matrix
    m := DiagonalMatrix(RationalField(),[1,1,1,1,1,1]) - 
        2*(KMatrixSpace(RationalField(),6,6) ! Eltseq(TensorProduct(v/2,v/2)));
    if {@ v*Transpose(m) : v in phi @} eq phi then
        count +:= 1;
    end if;
end for;
print "\nWitness set phi is closed under reflection group:", count eq #phi;

//   b) verify integrality (returns only integers)
print "Witness it also satisfies integrality:", 
    {2*(v,u) : v in phi, u in phi};

// find a base for the root system. Use any vector v that is not proportional
//   or perpendicular to a vector in phi.
v := KSpace(RationalField(),6) ! [1,1/2,1/3,1/4,1/5,1/6];
posroots := {@ a : a in phi | (a,v) gt 0 @};
base := 
    {@ a : a in posroots | 
    a notin {b1 + b2 : b1 in posroots, b2 in posroots} @};

// cosines of angles between roots. Dynkin diagram has one vertex per root,
//   and an edge whenever the cosine is -1/2 (i.e., angle is 2pi/3). Witness
//   for yourself that the diagram is of type D6.
print "So it is a root system.";
print "\nWitness it is type D6, by examining pattern of pairwise angles:";
Matrix(RationalField(),6,6, [ (a1,a2) / (IntegerRing() ! 
    (Sqrt((a1,a1))*Sqrt((a2,a2)))) : a1 in base, a2 in base]);

// alternatively, get Magma to draw the Dynkin diagram for us
print "\nor drawing the Dynkin diagram:";
cobase := {@ 2*a/(a,a) : a in base @};
DynkinDiagram(RootSystem(
    Matrix(RationalField(),#base,6, Setseq(base)),
    Matrix(RationalField(),#cobase,6, Setseq(cobase))));

/****************************************************************************/
/* Verify that the reflection group leaves L24 invariant                    */
/****************************************************************************/

// Reflection group (now we know it is finite)
reflgrp := MatrixGroup< 6, RationalField() | 
    {@ DiagonalMatrix(RationalField(),[1,1,1,1,1,1]) - 
    2*(KMatrixSpace(RationalField(),6,6) ! Eltseq(TensorProduct(v/2,v/2))) : 
    v in base @}>;

// For each generator of reflection group, verify that it leaves L24 invariant
count := 0;
for i in [1..NumberOfGenerators(reflgrp)] do 
        
    // pull the linear map through the polynomial that defines L24
    mappedl := (RSpace(PQ6,6) ! [l12,l13,l23,l14,l24,l34])*
        Transpose(RMatrixSpace(PQ6,6,6) ! reflgrp.i);
    h := hom< PQ6 -> PQ6 | Eltseq(mappedl)>;

    // check that polynomial is unchanged (up to scale)
    if detL/LeadingCoefficient(detL) eq h(detL)/LeadingCoefficient(h(detL)) then
        count +:= 1;
    end if;

end for;
print "\nVerify that L24 is invariant under reflection group:", 
count eq NumberOfGenerators(reflgrp);

//print "\n Also, witness that reflection group is equal to linear",
//    " automorphism group: ", reflgrp eq autgrp;

/****************************************************************************/
/* Generation of the reflection group                                       */
/****************************************************************************/

// Reflection group can also be generated by: (minimally, two) generators of 
// the vertex permutation group; one Regge transformation; and the six sign 
// flips. Verify this by constructing the matrix group from these 9 = 2+1+6 
// generators and calculating its order. All generators below use variable 
// ordering (l12, l13, l23, l14, l24, l34).

G := MatrixGroup<6,Rationals() | 
    PermutationMatrix(Rationals(),      // vertex permutation (p1,p2)
        Sym(6) ! [1, 3, 2, 5, 4, 6]),   
    PermutationMatrix(Rationals(),      // vertex permutation (p1,p2,p3,p4)
        Sym(6) ! [3,5,6,1,2,4]),        
    KMatrixSpace(Rationals(),6,6) !     // regge
        [-1/2, 0, 1/2, 1/2, 0, 1/2,
        0, 1, 0, 0, 0, 0,
        1/2, 0, -1/2, 1/2, 0, 1/2,
        1/2, 0, 1/2, -1/2, 0, 1/2,
        0, 0, 0, 0, 1, 0,
        1/2, 0, 1/2, 1/2, 0, -1/2],
    KMatrixSpace(Rationals(),6,6) ! DiagonalMatrix([1,1,1,1,1,1]),  // sign flips
    KMatrixSpace(Rationals(),6,6) ! DiagonalMatrix([-1,1,1,1,1,1]),
    KMatrixSpace(Rationals(),6,6) ! DiagonalMatrix([1,-1,1,1,1,1]),
    KMatrixSpace(Rationals(),6,6) ! DiagonalMatrix([1,1,-1,1,1,1]),
    KMatrixSpace(Rationals(),6,6) ! DiagonalMatrix([1,1,1,-1,1,1]),
    KMatrixSpace(Rationals(),6,6) ! DiagonalMatrix([1,1,1,1,-1,1]),
    KMatrixSpace(Rationals(),6,6) ! DiagonalMatrix([1,1,1,1,1,-1])
    >;

print "\nWitness that the order of the group generated by the vertex";
print "permutations, sign flips, and a Regge transformation is:", Order(G);

/****************************************************************************/
/* Helper function for forthcoming Fano calculations                        */
/****************************************************************************/

// fout = tCoefs(f,t) 
//      Given a sequence of multivariate polynomials f = [f1..fn], fi in ring R,
//      produce a concatenated set of elements of R that form the
//      coefficients of all monomials of the indeterminates in set t = {t1..tm}. 
//      The elements of the output set will only involve the indeterminates 
//      that are not included in set t.
tCoefs := function(f,t)
    fout := f;
    for j in t do
        fout := &cat[Coefficients(fout[i], j) : i in [1..#fout]];
    end for;
    fout := Exclude(Seqset(fout),0);
    return fout;
end function;

/****************************************************************************/
/* Compare Fano-2 varieties of L24 and its singular set                     */
/****************************************************************************/

print "\nNext are the Fano calculations, which take 10 or 15 minutes...";

// Ring over indeterminates (t_i,\lambda_i)
PQ12<t1, t2, t3, p1, p2, p3, p4, p5, p6, p7, p8, p9> := 
    PolynomialRing(RationalField(), 12, "grevlex");

// Contracted ring and the map to it
PQ9<pp1, pp2, pp3, pp4, pp5, pp6, pp7, pp8, pp9> := 
    PolynomialRing(RationalField(), 9, "grevlex");
ContractToPQ9 := 
    hom<PQ12->PQ9 | 0, 0, 0, pp1, pp2, pp3, pp4, pp5, pp6, pp7, pp8, pp9>;

// Three maps for the three affine subsets of the Grassmanian
F1 := hom<PQ6 -> PQ12 | Eltseq(RSpace(PQ12,3) ! [t1,t2,t3]*
                    Transpose(RMatrixSpace(PQ12,6,3) ![1, 0, 0,
                                                    0, 1, 0,
                                                    0, 0, 1,
                                                    p1,p2,p3,
                                                    p4,p5,p6,
                                                    p7,p8,p9]))>;
F2 := hom<PQ6 -> PQ12 | Eltseq(RSpace(PQ12,3) ! [t1,t2,t3]*
                    Transpose(RMatrixSpace(PQ12,6,3) ![1, 0, 0,
                                                    0, 1, 0,
                                                    p1,p2,p3,
                                                    0, 0, 1,
                                                    p4,p5,p6,
                                                    p7,p8,p9]))>;
F3 := hom<PQ6 -> PQ12 | Eltseq(RSpace(PQ12,3) ! [t1,t2,t3]*
                    Transpose(RMatrixSpace(PQ12,6,3) ![1, 0, 0,
                                                    p1,p2,p3,
                                                    0, 1, 0,
                                                    p4,p5,p6,
                                                    p7,p8,p9,
                                                    0, 0, 1]))>;

// Subsets of Fano-2 of L24
I1det := ideal<PQ9 | ContractToPQ9(tCoefs([F1(detL)],{t1,t2,t3}))>;
I2det := ideal<PQ9 | ContractToPQ9(tCoefs([F2(detL)],{t1,t2,t3}))>;
I3det := ideal<PQ9 | ContractToPQ9(tCoefs([F3(detL)],{t1,t2,t3}))>;

// Compute Groebner basis to speed-up decompositions.
Groebner(I1det);
Groebner(I2det);
Groebner(I3det);

print "\nVerify open subsets of Fano2 variety of L24 are zero-dimensional:",
IsZeroDimensional(I1det) and IsZeroDimensional(I2det) and 
    IsZeroDimensional(I3det);

P1det := Variety(I1det);
P2det := Variety(I2det);
P3det := Variety(I3det);

// Subsets of Fano-2 of singular set
I1sing := ideal<PQ9 | ContractToPQ9(tCoefs(F1(singSet),{t1,t2,t3}))>;
I2sing := ideal<PQ9 | ContractToPQ9(tCoefs(F2(singSet),{t1,t2,t3}))>;
I3sing := ideal<PQ9 | ContractToPQ9(tCoefs(F3(singSet),{t1,t2,t3}))>;

// Compute Groebner basis to speed-up decompositions.
Groebner(I1sing);
Groebner(I2sing);
Groebner(I3sing);

print "\nVerify open subsets of Fano2 variety of singular set are",
    " zero-dimensional:",
IsZeroDimensional(I1sing) and IsZeroDimensional(I2sing) and 
    IsZeroDimensional(I3sing);

P1sing := Variety(I1sing);
P2sing := Variety(I2sing);
P3sing := Variety(I3sing);

print "\nVerify that open subsets of Fano2 varieties are the same sizes:",
(#P1sing eq #P1det) and (#P2sing eq #P2det) and (#P3sing eq #P3det);

/****************************************************************************/
/* Show that the Fano-6 variety of L35 is not empty                         */
/****************************************************************************/

PQ10<l12, l13, l14, l15, l23, l24, l25, l34, l35, l45> := PolynomialRing(RationalField(), 10, "grevlex");

L35matrix := RMatrixSpace(PQ10,4,4) ! 
        [2*l15^2, (l15^2 + l25^2 - l12^2), (l15^2 + l35^2 - l13^2), (l15^2 + l45^2 - l14^2),
        (l15^2 + l25^2 - l12^2), 2*l25^2, (l25^2 + l35^2 - l23^2), (l25^2 + l45^2 - l24^2),
        (l15^2 + l35^2 - l13^2), (l25^2 + l35^2 - l23^2), 2*l35^2, (l35^2 + l45^2 - l34^2),
        (l15^2 + l45^2 - l14^2), (l25^2 + l45^2 - l24^2), (l35^2 + l45^2 - l34^2), 2*l45^2];

// Variety L35 is defined by vanishing of this polynomial
detL35 := Determinant(L35matrix);

// Ring over indeterminates (t_i,\lambda_i)
PQ28<t1, t2, t3, t4, t5, t6, t7, 
    p1, p2, p3, p4, p5, p6, p7,
    p8, p9, p10, p11, p12, p13, p14,
    p15, p16, p17, p18, p19, p20, p21> := 
    PolynomialRing(RationalField(), 28, "grevlex");

// Contracted ring and the map to it
PQ21<pp1, pp2, pp3, pp4, pp5, pp6, pp7, 
    pp8, pp9, pp10, pp11, pp12, pp13, pp14,
    pp15, pp16, pp17, pp18, pp19, pp20, pp21> :=
    PolynomialRing(RationalField(), 21, "grevlex");
ContractToPQ21 := hom<PQ28->PQ21 | 0, 0, 0, 0, 0, 0, 0, 
                                pp1, pp2, pp3, pp4, pp5, pp6, pp7,
                                pp8, pp9, pp10, pp11, pp12, pp13, pp14,
                                pp15, pp16, pp17, pp18, pp19, pp20, pp21>;

// Affine subset of the Grassmanian
F := hom<PQ10 -> PQ28 | Eltseq(RSpace(PQ28,7) ! [t1,t2,t3,t4,t5,t6,t7]*
                    Transpose(RMatrixSpace(PQ28,10,7) !
                                [1, 0, 0, 0, 0, 0, 0,
                                0, 1, 0, 0, 0, 0, 0,
                                0, 0, 1, 0, 0, 0, 0,
                                0, 0, 0, 1, 0, 0, 0,
                                0, 0, 0, 0, 1, 0, 0,
                                0, 0, 0, 0, 0, 1, 0,
                                0, 0, 0, 0, 0, 0, 1,
                                p1, p2, p3, p4, p5, p6, p7, 
                                p8, p9, p10, p11, p12, p13, p14,
                                p15, p16, p17, p18, p19, p20, p21]
                                ))>;

// One subset of Fano-6 of L35
fano6 := ideal<PQ21 | ContractToPQ21(tCoefs([F(detL35)],{t1,t2,t3,t4,t5,t6,t7}))>;

d,_ := Dimension(fano6);
print "\nWitness that a subset of the Fano6 variety of L35 has degree", d, 
    "and size", #Variety(fano6), ",";
print "so the Fano6 variety of L35 is not empty.";

